DROP: Dimensionality Reduction Optimization for Time Series

Dimensionality reduction is a critical step in scaling machine learning pipelines. Principal component analysis (PCA) is a standard tool for dimensionality reduction, but performing PCA over a full dataset can be prohibitively expensive. As a result, theoretical work has studied the effectiveness of iterative, stochastic PCA methods that operate over data samples. However, termination conditions for stochastic PCA either execute for a predetermined number of iterations, or until convergence of the solution, frequently sampling too many or too few datapoints for end-to-end runtime improvements. We show how accounting for downstream analytics operations during DR via PCA allows stochastic methods to efficiently terminate after operating over small (e.g., 1%) subsamples of input data, reducing whole workload runtime. Leveraging this, we propose DROP, a DR optimizer that enables speedups of up to 5x over Singular-Value-Decomposition-based PCA techniques, and exceeds conventional approaches like FFT and PAA by up to 16x in end-to-end workloads.

==> figs/big_table.csv <==
50words,9.0,10.0,7.0,17.0,14.0,11.0,70.0,31.0,27.0
Adiac,9.0,9.0,4.0,19.0,13.0,6.0,77.0,33.0,21.0
ArrowHead,188.0,9.0,5.0,226.0,14.0,8.0,248.0,36.0,27.0
Beef,7.0,15.0,2.0,29.0,18.0,3.0,91.0,50.0,5.0
BeetleFly,15.0,17.0,6.0,29.0,20.0,11.0,109.0,38.0,22.0
BirdChicken,8.0,16.0,2.0,14.0,18.0,5.0,58.0,20.0,14.0
Car,433.0,17.0,2.0,519.0,21.0,6.0,571.0,40.0,27.0
CBF,16.0,13.0,8.0,65.0,64.0,48.0,122.0,122.0,114.0
ChlorineConcentration,69.0,35.0,2.0,96.0,87.0,5.0,159.0,157.0,30.0
CinC,82.0,45.0,26.0,126.0,53.0,40.0,982.0,107.0,48.0
Coffee,14.0,16.0,2.0,79.0,33.0,6.0,228.0,164.0,36.0
Computers,21.0,24.0,16.0,94.0,75.0,41.0,621.0,613.0,189.0
Cricket,15.0,14.0,9.0,46.0,35.0,21.0,251.0,206.0,114.0
DiatomSizeReduction,9.0,11.0,7.0,15.0,13.0,10.0,77.0,35.0,23.0
DistalPhalanxOutlineAgeGroup,12.0,12.0,2.0,27.0,16.0,6.0,67.0,59.0,35.0
DistalPhalanxOutlineCorrect,12.0,12.0,2.0,26.0,16.0,7.0,65.0,57.0,32.0
DistalPhalanxTW,12.0,12.0,2.0,27.0,17.0,6.0,67.0,60.0,36.0
Earthquakes,282.0,277.0,104.0,420.0,409.0,192.0,503.0,502.0,344.0
ECG200,11.0,9.0,4.0,30.0,26.0,8.0,87.0,75.0,45.0
ECG5000,14.0,13.0,3.0,30.0,24.0,7.0,114.0,87.0,30.0
ECGFiveDays,34.0,31.0,2.0,62.0,45.0,5.0,126.0,77.0,13.0
ElectricDevices,41.0,41.0,30.0,73.0,69.0,56.0,94.0,94.0,88.0
FaceAll,98.0,27.0,9.0,118.0,39.0,22.0,130.0,89.0,52.0
FaceFour,35.0,32.0,5.0,68.0,46.0,13.0,287.0,240.0,55.0
FacesUCR,98.0,27.0,9.0,118.0,38.0,22.0,130.0,90.0,52.0
FISH,347.0,15.0,5.0,417.0,18.0,11.0,458.0,42.0,26.0
FordA,63.0,47.0,16.0,98.0,61.0,34.0,296.0,106.0,82.0
FordB,69.0,49.0,18.0,102.0,65.0,39.0,319.0,106.0,84.0
Gun,6.0,7.0,3.0,13.0,9.0,6.0,50.0,28.0,16.0
Ham,323.0,32.0,8.0,388.0,60.0,17.0,427.0,115.0,61.0
HandOutlines,16.0,70.0,11.0,28.0,83.0,33.0,108.0,91.0,46.0
Haptics,11.0,31.0,6.0,28.0,36.0,14.0,551.0,442.0,32.0
Herring,12.0,17.0,3.0,27.0,19.0,8.0,121.0,65.0,40.0
InlineSkate,659.0,49.0,7.0,828.0,58.0,17.0,930.0,63.0,22.0
InsectWingbeatSound,16.0,15.0,7.0,31.0,23.0,12.0,114.0,46.0,34.0
ItalyPowerDemand,7.0,6.0,2.0,13.0,11.0,5.0,23.0,23.0,17.0
LargeKitchenAppliances,59.0,51.0,36.0,164.0,124.0,87.0,627.0,543.0,283.0
Lighting2,44.0,37.0,9.0,289.0,152.0,28.0,602.0,491.0,81.0
Lighting7,27.0,24.0,8.0,194.0,110.0,27.0,307.0,290.0,83.0
MALLAT,18.0,30.0,10.0,52.0,36.0,26.0,350.0,184.0,36.0
Meat,12.0,14.0,2.0,28.0,24.0,4.0,255.0,186.0,22.0
MedicalImages,17.0,12.0,4.0,30.0,21.0,7.0,89.0,47.0,19.0
MiddlePhalanxOutlineAgeGroup,12.0,12.0,2.0,27.0,16.0,5.0,67.0,60.0,31.0
MiddlePhalanxOutlineCorrect,11.0,12.0,2.0,26.0,16.0,5.0,66.0,58.0,30.0
MiddlePhalanxTW,11.0,12.0,2.0,27.0,16.0,5.0,66.0,59.0,31.0
MoteStrain,12.0,11.0,7.0,41.0,40.0,27.0,80.0,80.0,65.0
NonInvasiveFatalECG,15.0,24.0,4.0,40.0,32.0,19.0,211.0,122.0,77.0
OliveOil,27.0,22.0,3.0,67.0,49.0,5.0,306.0,235.0,23.0
OSULeaf,27.0,13.0,9.0,49.0,16.0,14.0,176.0,30.0,29.0
PhalangesOutlinesCorrect,11.0,12.0,2.0,26.0,16.0,5.0,65.0,56.0,28.0
Phoneme,97.0,69.0,59.0,279.0,204.0,160.0,921.0,849.0,538.0
Plane,12.0,12.0,3.0,22.0,14.0,6.0,78.0,37.0,23.0
ProximalPhalanxOutlineAgeGroup,12.0,12.0,2.0,26.0,18.0,4.0,66.0,59.0,27.0
ProximalPhalanxOutlineCorrect,12.0,12.0,2.0,26.0,18.0,5.0,65.0,58.0,27.0
ProximalPhalanxTW,12.0,12.0,2.0,27.0,18.0,4.0,66.0,58.0,28.0
RefrigerationDevices,92.0,78.0,61.0,221.0,155.0,120.0,649.0,587.0,316.0
ScreenType,17.0,24.0,20.0,69.0,54.0,40.0,608.0,608.0,207.0
ShapeletSim,277.0,273.0,61.0,411.0,402.0,112.0,491.0,491.0,180.0
ShapesAll,7.0,16.0,7.0,14.0,18.0,14.0,55.0,23.0,19.0
SmallKitchenAppliances,256.0,233.0,104.0,500.0,420.0,208.0,698.0,676.0,399.0
SonyAIBORobotSurface,20.0,16.0,6.0,33.0,25.0,14.0,66.0,54.0,43.0
SonyAIBORobotSurfaceII,37.0,20.0,6.0,54.0,25.0,13.0,64.0,50.0,43.0
StarLightCurves,7.0,28.0,2.0,15.0,33.0,21.0,57.0,36.0,35.0
Strawberry,24.0,11.0,2.0,40.0,22.0,6.0,187.0,44.0,14.0
SwedishLeaf,10.0,9.0,5.0,22.0,15.0,10.0,77.0,39.0,35.0
Symbols,123.0,13.0,6.0,169.0,15.0,12.0,196.0,33.0,15.0
synthetic,14.0,14.0,10.0,37.0,38.0,28.0,58.0,58.0,54.0
ToeSegmentation1,208.0,11.0,8.0,249.0,21.0,16.0,274.0,60.0,43.0
ToeSegmentation2,21.0,12.0,6.0,40.0,19.0,12.0,240.0,56.0,34.0
Trace,6.0,11.0,2.0,20.0,20.0,7.0,207.0,81.0,30.0
TwoLeadECG,29.0,10.0,2.0,37.0,19.0,4.0,71.0,53.0,14.0
Two,15.0,12.0,7.0,37.0,25.0,20.0,115.0,110.0,105.0
UWaveGestureLibraryAll,12.0,27.0,17.0,26.0,32.0,28.0,125.0,83.0,59.0
uWaveGestureLibrary,5.0,10.0,5.0,10.0,12.0,10.0,43.0,28.0,20.0
wafer,14.0,11.0,4.0,38.0,30.0,11.0,135.0,128.0,50.0
Wine,9.0,10.0,2.0,28.0,20.0,2.0,113.0,73.0,9.0
WordsSynonyms,9.0,10.0,7.0,17.0,14.0,11.0,69.0,30.0,27.0
Worms,10.0,26.0,8.0,26.0,30.0,17.0,126.0,61.0,41.0
WormsTwoClass,10.0,26.0,8.0,25.0,30.0,17.0,114.0,62.0,41.0
yoga,10.0,13.0,3.0,47.0,15.0,11.0,70.0,21.0,16.0


==> figs/big_table_sampling.csv <==
50words,0.0106346753752,0.0185382788549,0.039100757682
Adiac,0.0077355075726,0.0144822478642,0.0483505428638
ArrowHead,0.0285111933417,0.062640367842,0.290682978772
Beef,0.0493970294244,0.0897699877556,0.190034581527
BeetleFly,0.307250053806,0.444947497964,0.797919632313
BirdChicken,0.155960447338,0.235700246545,0.543717154254
Car,0.0428035141618,0.0979073354819,0.371891373935
CBF,0.0273269123963,0.0775321754809,0.140720337472
ChlorineConcentration,0.001,0.0028935622222,0.0140446382183
CinC,0.00697487526305,0.0157093100326,0.0391164503729
Coffee,0.122417962283,0.271459956191,0.863248397573
Computers,0.0595693165911,0.188907102119,0.681832787981
Cricket,0.0198223486794,0.0573692105256,0.248778596704
DiatomSizeReduction,0.0150081978261,0.0281749457256,0.175966246655
DistalPhalanxOutlineAgeGroup,0.0094054498985,0.0240503453571,0.0986638557954
DistalPhalanxOutlineCorrect,0.00599018969788,0.0168174107987,0.0641821272056
DistalPhalanxTW,0.00971773501804,0.0235849604738,0.0980241405079
Earthquakes,0.373281258176,0.605228475487,0.89879542797
ECG200,0.0288360578843,0.0942350956955,0.328713556478
ECG5000,0.001,0.00245938572071,0.0131670785046
ECGFiveDays,0.00731590058338,0.0113941519514,0.0274785998167
ElectricDevices,0.00257155753179,0.00433517373406,0.00884938049108
FaceAll,0.00779267911521,0.0170913821929,0.0355040116483
FaceFour,0.114250347101,0.272684898502,0.770838949768
FacesUCR,0.00772477485886,0.0169040676607,0.03551597902
FISH,0.018095572576,0.0432690023951,0.158657946578
FordA,0.00541950201591,0.0113555211383,0.0198451304628
FordB,0.0080292467908,0.0145998732028,0.024765299553
Gun,0.0282067318422,0.0476894466344,0.134014891658
Ham,0.0810939110316,0.155754151741,0.448583833357
HandOutlines,0.00445435114212,0.00909329439316,0.0371857502422
Haptics,0.0170316144814,0.0394445295158,0.123420171165
Herring,0.0599439578879,0.144671461247,0.487848372794
InlineSkate,0.00851672841036,0.0162130899065,0.0387908166563
InsectWingbeatSound,0.00476471264932,0.0118935256666,0.0254676254513
ItalyPowerDemand,0.00684679625068,0.00999236834325,0.0198078063812
LargeKitchenAppliances,0.0986758072012,0.237323814952,0.606846330762
Lighting2,0.186010715291,0.450481932978,0.913176113863
Lighting7,0.143888012768,0.353443184458,0.902155161847
MALLAT,0.00312216472978,0.0089689386579,0.0197128453034
Meat,0.0397824317487,0.0527643993227,0.349377907119
MedicalImages,0.00699881939398,0.0103131276132,0.0256341308963
MiddlePhalanxOutlineAgeGroup,0.00956921770024,0.0191172720052,0.0939465655905
MiddlePhalanxOutlineCorrect,0.00646687638159,0.0126953838025,0.0548135564855
MiddlePhalanxTW,0.00894406679929,0.0206443495575,0.0916414395025
MoteStrain,0.0147544463821,0.032251154415,0.0838453064533
NonInvasiveFatalECG,0.00211179563988,0.00433647981576,0.0375072842018
OliveOil,0.0936393219535,0.172729270589,0.63658899748
OSULeaf,0.0258143400776,0.0434678608013,0.110375283929
PhalangesOutlinesCorrect,0.00230065181621,0.00461081706979,0.0186542056045
Phoneme,0.0547306744153,0.134586516659,0.387452505064
Plane,0.0284767251082,0.0683337728463,0.206766049644
ProximalPhalanxOutlineAgeGroup,0.00678788493799,0.0171150965991,0.0825019785046
ProximalPhalanxOutlineCorrect,0.00464904991232,0.0134276628763,0.0511734809296
ProximalPhalanxTW,0.00515276866957,0.0152791403362,0.0830703697187
RefrigerationDevices,0.141365849196,0.277701046519,0.669567622181
ScreenType,0.0323805930338,0.108681554277,0.534117208503
ShapeletSim,0.496963416917,0.749837937848,0.968964124043
ShapesAll,0.00482441894421,0.0136710668407,0.0277594405054
SmallKitchenAppliances,0.248928976665,0.422010022254,0.719426947224
SonyAIBORobotSurface,0.0211206415008,0.0442200442926,0.0968546224141
SonyAIBORobotSurfaceII,0.014312366459,0.0271894251229,0.0708103982576
StarLightCurves,0.001,0.00109820799123,0.00388040209892
Strawberry,0.00498823725051,0.00860982583349,0.0224773831348
SwedishLeaf,0.00831640866121,0.0177723503516,0.0726695829426
Symbols,0.00709512269984,0.00958619077661,0.0246086291375
synthetic,0.0281387787766,0.0642446668457,0.0964244666846
ToeSegmentation1,0.0547982946166,0.0991852884631,0.298815648129
ToeSegmentation2,0.0718023584977,0.144002125324,0.378361432379
Trace,0.0222386149272,0.0554502307058,0.375205041227
TwoLeadECG,0.00453657057376,0.0081225458326,0.0259022418295
Two,0.00382661939804,0.00968847334968,0.0258689368394
UWaveGestureLibraryAll,0.00247554982438,0.00558929862012,0.0239507766384
uWaveGestureLibrary,0.00170503674825,0.00244003468229,0.00814148080461
wafer,0.001,0.0032340582457,0.0097477829727
Wine,0.0309639916407,0.0476584621668,0.174524018144
WordsSynonyms,0.00944393958459,0.0196157313599,0.0388803714466
Worms,0.0660730462781,0.108991355652,0.317697595642
WormsTwoClass,0.0574661455672,0.119315816705,0.328910667154
yoga,0.00172910249537,0.00280465295687,0.00960639607937


==> figs/big_table_sampling_wider_range.csv <==
50words,0.0106346753752,0.0185382788549,0.039100757682
Adiac,0.0077355075726,0.0144822478642,0.0483505428638
ArrowHead,0.0285111933417,0.062640367842,0.290682978772
Beef,0.0493970294244,0.0897699877556,0.190034581527
BeetleFly,0.307250053806,0.444947497964,0.797919632313
BirdChicken,0.155960447338,0.235700246545,0.543717154254
Car,0.0428035141618,0.0979073354819,0.371891373935
CBF,0.0273269123963,0.0775321754809,0.140720337472
ChlorineConcentration,0.001,0.0028935622222,0.0140446382183
CinC,0.00697487526305,0.0157093100326,0.0391164503729
Coffee,0.122417962283,0.271459956191,0.863248397573
Computers,0.0595693165911,0.188907102119,0.681832787981
Cricket,0.0198223486794,0.0573692105256,0.248778596704
DiatomSizeReduction,0.0150081978261,0.0281749457256,0.175966246655
DistalPhalanxOutlineAgeGroup,0.0094054498985,0.0240503453571,0.0986638557954
DistalPhalanxOutlineCorrect,0.00599018969788,0.0168174107987,0.0641821272056
DistalPhalanxTW,0.00971773501804,0.0235849604738,0.0980241405079
Earthquakes,0.373281258176,0.605228475487,0.89879542797
ECG200,0.0288360578843,0.0942350956955,0.328713556478
ECG5000,0.001,0.00245938572071,0.0131670785046
ECGFiveDays,0.00731590058338,0.0113941519514,0.0274785998167
ElectricDevices,0.00257155753179,0.00433517373406,0.00884938049108
FaceAll,0.00779267911521,0.0170913821929,0.0355040116483
FaceFour,0.114250347101,0.272684898502,0.770838949768
FacesUCR,0.00772477485886,0.0169040676607,0.03551597902
FISH,0.018095572576,0.0432690023951,0.158657946578
FordA,0.00541950201591,0.0113555211383,0.0198451304628
FordB,0.0080292467908,0.0145998732028,0.024765299553
Gun,0.0282067318422,0.0476894466344,0.134014891658
Ham,0.0810939110316,0.155754151741,0.448583833357
HandOutlines,0.00445435114212,0.00909329439316,0.0371857502422
Haptics,0.0170316144814,0.0394445295158,0.123420171165
Herring,0.0599439578879,0.144671461247,0.487848372794
InlineSkate,0.00851672841036,0.0162130899065,0.0387908166563
InsectWingbeatSound,0.00476471264932,0.0118935256666,0.0254676254513
ItalyPowerDemand,0.00684679625068,0.00999236834325,0.0198078063812
LargeKitchenAppliances,0.0986758072012,0.237323814952,0.606846330762
Lighting2,0.186010715291,0.450481932978,0.913176113863
Lighting7,0.143888012768,0.353443184458,0.902155161847
MALLAT,0.00312216472978,0.0089689386579,0.0197128453034
Meat,0.0397824317487,0.0527643993227,0.349377907119
MedicalImages,0.00699881939398,0.0103131276132,0.0256341308963
MiddlePhalanxOutlineAgeGroup,0.00956921770024,0.0191172720052,0.0939465655905
MiddlePhalanxOutlineCorrect,0.00646687638159,0.0126953838025,0.0548135564855
MiddlePhalanxTW,0.00894406679929,0.0206443495575,0.0916414395025
MoteStrain,0.0147544463821,0.032251154415,0.0838453064533
NonInvasiveFatalECG,0.00211179563988,0.00433647981576,0.0375072842018
OliveOil,0.0936393219535,0.172729270589,0.63658899748
OSULeaf,0.0258143400776,0.0434678608013,0.110375283929
PhalangesOutlinesCorrect,0.00230065181621,0.00461081706979,0.0186542056045
Phoneme,0.0547306744153,0.134586516659,0.387452505064
Plane,0.0284767251082,0.0683337728463,0.206766049644
ProximalPhalanxOutlineAgeGroup,0.00678788493799,0.0171150965991,0.0825019785046
ProximalPhalanxOutlineCorrect,0.00464904991232,0.0134276628763,0.0511734809296
ProximalPhalanxTW,0.00515276866957,0.0152791403362,0.0830703697187
RefrigerationDevices,0.141365849196,0.277701046519,0.669567622181
ScreenType,0.0323805930338,0.108681554277,0.534117208503
ShapeletSim,0.496963416917,0.749837937848,0.968964124043
ShapesAll,0.00482441894421,0.0136710668407,0.0277594405054
SmallKitchenAppliances,0.248928976665,0.422010022254,0.719426947224
SonyAIBORobotSurface,0.0211206415008,0.0442200442926,0.0968546224141
SonyAIBORobotSurfaceII,0.014312366459,0.0271894251229,0.0708103982576
StarLightCurves,0.001,0.00109820799123,0.00388040209892
Strawberry,0.00498823725051,0.00860982583349,0.0224773831348
SwedishLeaf,0.00831640866121,0.0177723503516,0.0726695829426
Symbols,0.00709512269984,0.00958619077661,0.0246086291375
synthetic,0.0281387787766,0.0642446668457,0.0964244666846
ToeSegmentation1,0.0547982946166,0.0991852884631,0.298815648129
ToeSegmentation2,0.0718023584977,0.144002125324,0.378361432379
Trace,0.0222386149272,0.0554502307058,0.375205041227
TwoLeadECG,0.00453657057376,0.0081225458326,0.0259022418295
Two,0.00382661939804,0.00968847334968,0.0258689368394
UWaveGestureLibraryAll,0.00247554982438,0.00558929862012,0.0239507766384
uWaveGestureLibrary,0.00170503674825,0.00244003468229,0.00814148080461
wafer,0.001,0.0032340582457,0.0097477829727
Wine,0.0309639916407,0.0476584621668,0.174524018144
WordsSynonyms,0.00944393958459,0.0196157313599,0.0388803714466
Worms,0.0660730462781,0.108991355652,0.317697595642
WormsTwoClass,0.0574661455672,0.119315816705,0.328910667154
yoga,0.00172910249537,0.00280465295687,0.00960639607937

